Scalable Flow Simulations with the Lattice Boltzmann Method

The primary goal of the EuroHPC JU project SCALABLE is to develop an industrial Lattice Boltzmann Method (LBM)-based computational fluid dynamics (CFD) solver capable of exploiting current and future extreme scale architectures, expanding current capabilities of existing industrial LBM solvers by at least two orders of magnitude in terms of processor cores and lattice cells, while preserving its accessibility from both the end-user and software developer's point of view. This is accomplished by transferring technology and knowledge between an academic code (waLBerla) and an industrial code (LaBS). This paper briefly introduces the characteristics and main features of both software packages involved in the process. We also highlight some of the performance achievements in scales of up to tens of thousand of cores presented on one academic and one industrial benchmark case.

==> data/labs.turbulent.channel.dat <==
Cores $Lagoon$ $TurbulentChannel$ $COVO$ $S2A$ $Lagoon_lin$ $TurbulentChannel_lin$ $COVO_lin$ $S2A_lin$ $COVO_3.0$ $LAGOON_3.0$ $TurbulentChannel_3.0$ $S2A_3.0$
1024    873     nan     879     1175    873     nan     879     1175    988.14   743.4  nan  1082
2048    1600    1545    1624    1931    1746    1545    1758    2350    1896.63  1432   1731 1512
4096    2701    2778    3152    3050    3492    3090    3516    4700    3389.83  2490   3044 3651
6144    3492    3766    3929    4590    5238    4635    5274    7050    4796.16  3557   4653 4590
8192    4041    4510    nan     nan     6984    6180    7032    9400    5970.15  4196   5707 5801
10240   4340    5372    5830    6180    8730    7725    8790    11750   6042.3   5024   7532 7092

==> data/walberla.dat <==
Cores $ideal$ $Lagoon$
512 2177 2177
1024 4355 4292
2048 8711 8455
4096 17423 16501
8192 34847 32123
16384 69694 59080
32768 139388 111702
65536 278777 177209
